Projected Rotational Velocities and Fundamental Properties of Low-Mass Pre-Main Sequence Stars in the Taurus-Auriga Star Forming Region

The projected stellar rotational velocity ($v \sin i$) is critical for our understanding of processes related to the evolution of angular momentum in pre-main sequence stars. We present $v \sin i$ measurements of high-resolution infrared and optical spectroscopy for 70 pre-main sequence stars in the Taurus-Auriga star-forming region, in addition to effective temperatures measured from line-depth ratios, and stellar rotation periods determined from optical photometry. From the literature, we identified the stars in our sample that show evidence of residing in circumstellar disks or multiple systems. The comparison of infrared $v \sin i$ measurements calculated using two techniques shows a residual scatter of $\sim$ 1.8 km s$^{-1}$, defining a typical error floor for the $v \sin i$ of pre-main sequence stars from infrared spectra. A comparison of the $v \sin i$ distributions of stars with and without companions shows that binaries/multiples typically have a higher measured $v \sin i$, which may be caused by contamination by companion lines, shorter disk lifetimes in binary systems, or tidal interactions in hierarchical triples. A comparison of optical and infrared $v \sin i$ values shows no significant difference regardless of whether the star has a disk or not, indicating that CO contamination from the disk does not impact $v \sin i$ measurements above the typical $\sim$ 1.8 km s$^{-1}$ error floor of our measurements. Finally, we observe a lack of a correlation between the $v \sin i$, presence of a disk, and H-R diagram position, which indicates a complex interplay between stellar rotation and evolution of pre-main sequence stars.

==> Table1.txt <==
Title: Projected Rotational Velocities and Fundamental Properties of
    Low-Mass Pre-Main Sequence Stars in the Taurus-Auriga Star Forming
    Region
Authors: Nofi L.A., Johns-Krull C.M., Lopez-Validiva R., Biddle L., 
    Carvalho A.S., Huber D., Jaffe D., Llama J., Mace G., Prato L., Skiff B., 
    Sokal K.R., Sullivan K., Tayar J. 
Table: Stellar Properties of Pre-Main Sequence Stars 
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label      Explanations
--------------------------------------------------------------------------------
   1- 19 A19    ---      Name       Target name (1)(2)
  21- 22 I2     h        RAh        Hour of Right Ascension (J2000) 
  24- 25 I2     min      RAm        Minute of Right Ascension (J2000) 
  27- 28 I2     s        RAs        Second of Right Ascension (J2000) 
  30- 30 A1     ---      DE-        Sign of the Declination (J2000)
  31- 32 I2     deg      DEd        Degree of Declination (J2000) 
  34- 35 I2     arcmin   DEm        Arcminute of Declination (J2000) 
  37- 38 I2     arcsec   DEs        Arcsecond of Declination (J2000) 
  40- 44 F5.2   ---      Kmag       ? K-band apparent magnitude
  46- 47 I2     ---      N-IR       Number of infrared observations
  49- 50 I2     ---      N-op       ? Number of optical observations
  52- 52 A1     ---      Mult       Multiplicity (3)
  54- 57 I4     K        Teff       ? Effective temperature (4)(5)
  59- 59 A1     ---    l_vsini-IR   Limit flag on vsini-IR
  61- 64 F4.1   km/s     vsini-IR   ? Infrared vsini (6)
  66- 68 F3.1   km/s   e_vsini-IR   ? Infrared vsini uncertainty
  70- 70 A1     ---    l_vsini-op   Limit flag on vsini-op
  72- 75 F4.1   km/s     vsini-op   ? Optical vsini
  77- 79 F3.1   km/s   e_vsini-op   ? Optical vsini uncertainty
  81- 85 F5.2   km/s     vsini-pub  ? Published vsini (7)
  87- 90 F4.2   km/s   e_vsini-pub  ? Published vsini uncertainty
  92- 96 F5.2   d        Prot       ? Stellar rotation period 
  98-101 F4.2   d      e_Prot       ? Period uncertainty
 103-103 I1     ---    r_Prot       ? Period reference (8)
 105-105 A1     ---    l_Rsini      Limit flag on Rsini
 107-110 F4.2   Rsun     Rsini      ? Lower limit stellar radius
 112-115 F4.2   Rsun   e_Rsini      ? Rsini uncertainty
 117-117 A1     ---      Class      ? Classification (9) 
 119-119 I1     ---    r_Class      ? Classification reference (10)
--------------------------------------------------------------------------------
Note (1): In the cases where the target name represents a wide binary, only
    the primary component was characterized unless the secondary is also
    specified
Note (2): The following targets belong to an older population with age >10
    Myr: NTTS 040142+2150 NE, NTTS 040142+2150 SW, NTTS 040234+2143, and
    NTTS 041559+1716; see Luhman 2018 (2018AJ....156..271L)
Note (3): single (S), binary (B), tertiary (T), quadruple (Q)
Note (4): The relations used to determine Teff are limited to values between
    3100-4100. Values outside this range are extrapolated
Note (5): All Teff uncertainties are 200 K
Note (6): IT Tau and LkHa 332/G1 show evidence of possible contamination
    from a stellar companion, which may lead to an overestimated vsini 
Note (7): See Nguyen et al. (2012ApJ...745..119N)
Note (8): The stellar rotation periods were obtained from the following:
   1 = Lowell Observatory photometry;
   2 = K2 data;
   3 = Bouvier et al. (1995A&A...299...89B);
   4 = Artemenko et al. (2012AstL...38..783A);
   5 = Grankin et al. (2008A&A...479..827G);
   6 = Norton et al. (2007A&A...467..785N);
   7 = Donati et al. (2019MNRAS.483L...1D);
   8 = Percy et al. (2006PASP..118.1390P).
Note (9): classical (C) or weak-line (W) T Tauri star
Note (10): The target classification references are as follows: 
   1 = Herbig & Bell (1988cels.book.....H);
   2 = Kraus et al. (and references therein) (2012ApJ...745...19K);
   3 = Nguyen et al. (2012ApJ...745..119N);
   4 = Chavarria-K et al. (2000A&AS..145..187C).
--------------------------------------------------------------------------------
AA Tau              04 34 55 +24 28 53  8.05 16  9 S 3800   13.1 1.8   12.3 0.9 12.8  1.1                           C 1 
BP Tau              04 19 15 +29 06 26  7.74  7 42 S 3900    9.1 2.0    8.5 0.7 13.1  1.6   7.0  0.1  1   1.3  0.3  C 1 
CI Tau              04 33 52 +22 50 30  7.79 51 23 S 4200   12.0 1.8   10.1 0.7             6.6  0.1  1   1.6  0.2  C 1 
CoKu LkHa 332 G2    04 42 05 +25 22 56  8.23  4    B 3900   23.1 1.9                                                W 1 
CoKu Tau 3          04 35 40 +24 11 08  8.41  4    B 3800    8.7 1.8                                                W 1 
CW Tau              04 14 17 +28 10 57  7.13  6  2 S        29.3 3.4   28.1 0.4                                     C 1 
CZ Tau              04 18 31 +28 16 58  9.36  5    B 3400                                   5.5  0.1  1             C 1 
DE Tau              04 21 55 +27 55 06  7.80  6    S 3700   10.6 1.8             9.7  0.3   7.6       4   1.6  0.3  C 1 
DG Tau              04 27 04 +26 06 16  6.99  3 10 S 4200              24.3 1.0 24.7  0.7                           C 1 
DH Tau              04 29 40 +26 32 58  8.18 22  8 S 3700    8.5 1.8    7.7 0.8 10.9  0.6   5.2  0.1  1   0.9  0.2  C 1 
DI Tau              04 29 42 +26 32 49  8.39  5 10 B 3900   13.8 1.9   11.7 0.7 12.5  0.6   7.7  0.1  1   2.1  0.3  W 1 
DK Tau              04 30 44 +26 01 24  7.10 32 19 B 3900   15.1 1.8   13.6 0.8 17.5  1.5                           C 1 
DL Tau              04 33 39 +25 20 38  7.96  7  7 S 4300    9.3 1.9    7.5 0.8 19.   4.                            C 1 
DM Tau              04 33 48 +18 10 09  9.52  5    S 3600    6.6 1.8             4.0  0.7  15.2       4   2.0  0.5  C 1 
DN Tau              04 35 27 +24 14 58  8.02  3 43 S 3900   10.8 1.8    9.8 0.7 12.3  0.6   6.3  0.1  1   1.3  0.2  C 1 
DR Tau              04 47 06 +16 58 42  6.87  5 10 S 4000               7.0 4.0            15.7  0.1  1             C 1 
DS Tau              04 47 48 +29 25 11  8.04 19 16 S 4000   12.9 1.8   10.7 0.8                                     C 1 
FM Tau              04 14 13 +28 12 49  8.76  6    S 3500    9.7 1.8                                                C 1 
FZ Tau              04 32 31 +24 20 03  7.35  5    S 3700    6.7 1.9                                                C 1 
GG Tau A            04 32 30 +17 31 41  7.36  4    B 4000   11.4 1.8            11.5  0.7                           C 1 
GI Tau              04 33 34 +24 21 17  7.89  5  2 S 3900   11.3 1.9    8.5 0.8 12.7  1.9   7.1  0.1  1   1.6  0.3  C 1 
GK Tau              04 33 34 +24 21 05  7.47  5 15 S 4200   19.8 1.8   20.1 0.8             4.6  0.1  1   1.8  0.2  C 1 
GM Aur              04 55 10 +30 21 59  8.23  9 12 S 4300   13.7 1.7   13.5 0.8 14.8  0.9                           C 1 
GM Tau              04 38 21 +26 09 14 10.63  5    S 3100   15.9 1.8                        2.68 0.04 2   0.8  0.1  C 2 
GN Tau              04 39 20 +25 45 02  8.06  5    B 3600   12.7 1.8                                                C 2 
GV Tau              04 29 23 +24 33 00  8.05  4    B 4500   22.6 1.9                                                C 2 
Haro 6-37           04 46 58 +17 02 38        4  1 B 4200   13.8 1.8   12.4 2.8 12.1  1.2                           C 1 
HK Tau              04 31 50 +24 24 18  8.59  5    B 3800   22.1 1.9                        3.3  0.1  2   1.4  0.1  C 1 
HN Tau              04 33 39 +17 51 52  8.38  4    B                                                                C 1 
HO Tau              04 35 20 +22 32 14 10.24  4    S 3600   21.1 1.8                                                C 1 
IP Tau              04 24 57 +27 11 56  8.35  6  1 S 3800   10.3 1.8   10.8 1.1 10.6  0.4                           C 3 
IQ Tau              04 29 51 +26 06 44  7.78  7 16 S 3800   13.5 1.8   13.4 0.8 14.4  0.3                           C 1 
IRAS F04113+2758    04 14 26 +28 06 05        4    B 3500    4.1 2.1                                                    
IRAS F04192+2647    04 22 18 +26 54 00  9.01  3    S 3800   12.4 2.0                                                    
IRAS F04248+2612    04 27 57 +26 19 18 11.03  4    B 3400   24.1 1.9                                                    
IRAS F04325+2402    04 35 35 +24 08 19 11.60  4    B                                                                    
IRAS F04370+2559    04 40 08 +26 05 25  8.87  4    S 3800   14.0 1.9                                                    
IRAS F04385+2550    04 41 39 +25 56 27  9.20  3    S 4000   23.7 1.9                                                    
IT Tau              04 33 54 +26 13 27  7.86  4    B 4700   37.4 2.0                        2.74 0.04 2   2.0  0.1  C 1 
IW Tau              04 41 04 +24 51 06  8.28  7 32 B 3800    9.2 1.8    8.6 0.7  8.7  0.8   5.5  0.1  1   1.0  0.2  W 1 
L1551 IRS 5         04 31 34 +18 08 05  9.26  4    S 3400   31.2 1.9                                                    
L1551-55            04 32 43 +18 02 56  9.31  5    S 4200    7.3 1.8             7.7  0.7                           W 1 
L1642-2             04 34 49 -14 13 08        3    B 3700   14.4 1.8                                                C 1 
LkCa 4              04 16 28 +28 07 35  8.32  7  9 S 3700   29.6 1.8   27.9 1.3 10.6  0.4   3.4       5   2.0  0.1  W 1 
LkCa 5              04 17 38 +28 33 00  9.05  6  2 B 3700   36.8 1.9   39.5 0.8             1.6       6   1.02 0.05 W 1 
LkCa 15             04 39 17 +22 21 03  8.16 10 10 S 4900   14.6 1.8   13.6 0.8 13.9  1.2   5.7       7   1.6  0.2  C 3 
LkHa 332/G1         04 42 07 +25 23 03  7.95  5    B 3700   28.7 2.3                                                W 1 
NTTS 040142+2150 NE 04 04 39 +21 58 21 10.10  3    B 3400   16.0 1.9                                                W 1 
NTTS 040142+2150 SW 04 04 39 +21 58 18  9.97  3    B 3400   36.3 1.9                                                W 1 
NTTS 040234+2143    04 05 30 +21 51 10 10.06  3    S 3500    6.1 1.9                                                W 1 
NTTS 041559+1716    04 18 51 +17 23 16  9.27 18  3 S      > 50.      > 50.      74.   4.    0.7  0.1  1 > 0.7       W 1 
NTTS 043230+1746    04 35 24 +17 51 42  9.08  3    S 3600    5.0 1.8                                                W 1 
RW Aur              05 07 49 +30 24 05  7.02  4  3 B 4100   16.0 2.2   19.4 5.1             5.0       8   1.6  0.2  C 1 
RX J0425.3+2618     04 25 18 +26 17 50  9.00  3    Q 4000   11.9 1.8                                                W 4 
T Tau               04 21 59 +19 32 06  5.33  5    T 4500   20.0 2.1            23.0  1.2                           C 1 
UX Tau B            04 30 04 +18 13 50        5    B 3600   11.0 1.8                                                W 1 
V410 Tau            04 18 31 +28 27 16  7.63  4  3 B      > 50.      > 50.      83.   4.    1.9       5 > 1.8       W 1 
V710 Tau A          04 31 58 +18 21 37        3    B 3700   21.4 1.9            21.5  0.4   4.05 0.02 2   1.7  0.2  C 1 
V710 Tau B          04 31 58 +18 21 37        3    B 3700   17.4 1.8            18.31 0.19                          W 1 
V807 Tau            04 33 06 +24 09 55  6.96  4    T 3400   13.0 2.6            13.6  0.7   4.4  0.1  2   1.1  0.2  C 1 
V819 Tau            04 19 26 +28 26 14  8.42  5    S 4000   10.0 1.8             9.1  0.6   5.5       5   1.1  0.2  W 1 
V830 Tau            04 33 10 +24 33 43  8.42 54 12 S 4500   32.5 1.8   32.6 1.0 32.0  1.5   2.7  0.1  1   1.8  0.1  W 1 
V836 Tau            05 03 06 +25 23 19  8.56  6 13 S 3800   12.1 1.8   12.5 0.9 13.4  1.1   6.8  0.1  1   1.6  0.2  C 3 
V928 Tau            04 32 18 +24 22 27  8.11  4    B 4000   34.1 1.8            31.6  0.7   2.3  0.1  1   1.5  0.1  W 1 
V1075 Tau           04 32 09 +17 57 23  8.85 54 21 S 4200   32.3 1.8   33.1 0.8 32.1  1.4   2.4  0.1  1   1.5  0.1  W 1 
V1095 Tau           04 13 14 +28 19 10  8.63  4    S 3600   34.2 1.8            30.9  1.1   2.5  0.1  1   1.7  0.1  W 1 
V1096 Tau           04 13 27 +28 16 24  7.46  4  5 S 4000              17.7 0.9             6.5  0.1  1             W 1 
V1115 Tau           04 36 19 +25 42 59  8.58  3 15 S 4200   23.0 1.8   23.4 0.8 16.65 0.04  3.3  0.1  1   1.5  0.1  W 1 
XZ Tau              04 31 40 +18 13 57  7.29  6  5 B 3500   18.3 1.8   10.  3.  15.0  1.2                           C 1 
ZZ Tau              04 30 51 +24 42 22  8.44  4    B 3400   20.6 2.0                        4.2  0.1  1   1.7  0.2  C 1 

